First observation of Spin-Momentum Helical Locking in Bi2Se3 and Bi2Te3, demonstration of Topological-Order at 300K and a realization of topological-transport-regime

Both the theoretical and experimental discovery of single-Dirac-cone topological-insulator-class was reported at arXiv:0812.2078 (2008) [Y. Xia et.al., Nature Physics 5, 398-402 (2009) http://www.nature.com/nphys/journal/v5/n6/full/nphys1294.html]. Here we report the first observation of Spin-Momentum Helical Locking and Spin-Vortex structures in Bi2Se3 and Bi2Te3, demonstrate the existence of Topological-Order at 300K and report a material realization of topological-transport-regime for helical Dirac fermions. Our results reveal a one-to-one spin-momentum locked Dirac structure in Bi2Se3 and Bi2Te3 that is nearly 100% spin-polarized, which exhibits a tunable topological fermion density in the vicinity of the Kramers' point and can be driven to the long-sought topological-transport-regime. The observed topological nodal Dirac ground state is found to be protected even up to room temperature (300 K). Our results pave the way for future transport based studies of topological insulators, and possible room temperature applications of protected spin-polarized edge channels we observe with spin-ARPES in spintronic technology. All of these new results are made possible due to the Spin-resolved-ARPES (Mott polarimetric) technique [http://www.nature.com/nature/journal/v460/n7259/full/nature08234.html ] .

==> 00README.XXX.txt <==
Hsieh_BiSb3.dvi keepcomments
